In Situ Optimization of an Optoelectronic Reservoir Computer with Digital Delayed Feedback

Reservoir computing (RC) is an innovative paradigm in neuromorphic computing that leverages fixed, randomized, internal connections to address the challenge of overfitting. RC has shown remarkable effectiveness in signal processing and pattern recognition tasks, making it well-suited for hardware implementations across various physical substrates, which promise enhanced computation speeds and reduced energy consumption. However, achieving optimal performance in RC systems requires effective parameter optimization. Traditionally, this optimization has relied on software modeling, limiting the practicality of physical computing approaches. Here, we report an \emph{in situ} optimization method for an optoelectronic delay-based RC system with digital delayed feedback. By simultaneously optimizing five parameters, normalized mean squared error (NMSE) of 0.028, 0.561, and 0.271 is achieved in three benchmark tasks: waveform classification, time series prediction, and speech recognition outperforming simulation-based optimization (NMSE 0.054, 0.543, and 0.329, respectively) in the two of the three tasks. This method marks a significant advancement in physical computing, facilitating the optimization of RC and neuromorphic systems without the need for simulation, thus enhancing their practical applicability.

==> cover-letter.txt <==
Dear Editor,
 
I am pleased to submit our manuscript entitled “In-situ Optimization of an Optoelectronic Reservoir Computer with Digital Delayed Feedback” to consider for publication in Laser & Photonics Reviews. We believe that our paper is a strong fit for the journal’s focus on advances in photonics and their applications in emerging technologies.

 We are confident that our work's novelty and general interest will attract an audience of Laser & Photonics Reviews readers.

 In this work, we present a novel approach to enhancing the performance of optoelectronic reservoir computing systems through in-situ optimization which eliminates the need to develop a simulation model by enabling real-time adjustments and improvements directly within the operational system. We perform optimization of several system's parameters including the delay time and achieve state-of-the art computational accuracy in several benchmark tasks.

 We believe that our findings offer valuable insights and practical advancements for the field of optoelectronic computing and align well with the interests of journal's readers. The manuscript includes comprehensive theoretical analyses, experimental data, and a thorough discussion of the implications for future research and applications.

 We have ensured that the manuscript adheres to the submission guidelines of Laser & Photonics Reviews, and we have no conflicts of interest to declare. We have also included a list of potential reviewers who are the experts in the field and who may provide a fair and informed evaluation of our work.
 
Thank you for considering our manuscript for publication. We look forward to the opportunity to contribute to the ongoing discourse in the field of photonics and optoelectronics through the esteemed journal Laser & Photonics Reviews.

